Generative AI at Work

We study the staggered introduction of a generative AI-based conversational assistant using data from 5,172 customer support agents. Access to AI assistance increases worker productivity, as measured by issues resolved per hour, by 15\% on average, with substantial heterogeneity across workers. Less experienced and lower-skilled workers improve both the speed and quality of their output while the most experienced and highest-skilled workers see small gains in speed and small declines in quality. We also find evidence that AI assistance facilitates worker learning and improves English fluency, particularly among international agents. While AI systems improve with more training data, we find that the gains from AI adoption are largest for relatively rare problems, where human agents have less baseline training and experience. Finally, we provide evidence that AI assistance improves the experience of work along two key dimensions: customers are more polite and less likely to ask to speak to a manager.

==> tables/15Aug2024/heterotreatment_effects.txt <==
		(1)	(2)
VARIABLES	LABELS	Pre-AI Skill	Pre-AI Tenure
			
skilltreat_1	Q1 (Lowest Skilled)	0.527***	
		(0.0487)	
skilltreat_2	Q2	0.315***	
		(0.0562)	
skilltreat_3	Q3	0.302***	
		(0.0435)	
skilltreat_4	Q4	0.261***	
		(0.0545)	
skilltreat_5	Q5 (Highest Skilled)	0.0154	
		(0.0646)	
tenuretreat_1	<1 Mos.		0.707***
			(0.0665)
tenuretreat_2	1-2 Mos.		0.388***
			(0.0422)
tenuretreat_3	3-6 Mos.		0.361***
			(0.0665)
tenuretreat_4	7-12 Mos.		0.337***
			(0.0537)
tenuretreat_5	>12 Mos.		0.0276
			(0.0594)
			
Observations		12,295	8,148
R-squared		0.580	0.536
Year Month FE		Yes	Yes
Location FE		Yes	Yes
Agent FE		Yes	Yes
Agent Tenure FE		Yes	No
Agent Skill at AI FE		No	Yes
DV Mean		1.727	1.727
Robust standard errors in parentheses			
*** p<0.01, ** p<0.05, * p<0.10			


==> tables/15Aug2024/ivdd_companylocteam.txt <==
		(1)	(2)	(3)	(4)	(5)	(6)
VARIABLES	LABELS	Individual Treatment	Res./Hr	AHT	Chats/Hr	Res. Rate	NPS
							
postXevertreated_clt	Earliest Team Treatment	0.311***					
		(0.0163)					
postXevertreated	Post AI X Individual Treatment		0.550***	-3.622**	0.412***	0.0740***	-0.518
			(0.0943)	(1.444)	(0.0791)	(0.0184)	(0.946)
							
Observations		21,839	12,295	21,839	21,839	12,295	12,541
R-squared		0.813	0.177	0.102	0.115	0.007	0.007
Year Month FE		YES	YES	YES	YES	YES	YES
Location FE		YES	YES	YES	YES	YES	YES
Agent FE		YES	YES	YES	YES	YES	YES
Agent Tenure FE		YES	YES	YES	YES	YES	YES
Number of agent_id			2,163	3,633	3,633	2,163	2,214
Robust standard errors in parentheses							
*** p<0.01, ** p<0.05, * p<0.10							


==> tables/15Aug2024/ivdd_companyteam.txt <==
		(1)	(2)	(3)	(4)	(5)	(6)
VARIABLES	LABELS	Individual Treatment	Res./Hr	AHT	Chats/Hr	Res. Rate	NPS
							
postXevertreated_clt	Earliest Team Treatment	0.311***					
		(0.0163)					
postXevertreated	Post AI X Individual Treatment		0.550***	-3.622**	0.412***	0.0740***	-0.518
			(0.0943)	(1.444)	(0.0791)	(0.0184)	(0.946)
							
Observations		21,839	12,295	21,839	21,839	12,295	12,541
R-squared		0.813	0.177	0.102	0.115	0.007	0.007
Year Month FE		YES	YES	YES	YES	YES	YES
Location FE		YES	YES	YES	YES	YES	YES
Agent FE		YES	YES	YES	YES	YES	YES
Agent Tenure FE		YES	YES	YES	YES	YES	YES
Number of agent_id			2,163	3,633	3,633	2,163	2,214
Robust standard errors in parentheses							
*** p<0.01, ** p<0.05, * p<0.10							


==> tables/15Aug2024/maindd_others.txt <==
		(1)	(2)	(3)	(4)
VARIABLES	LABELS	AHT	Chats/Hr	Res. Rate	NPS
					
postXevertreated	Post AI X Ever Treated	-3.746***	0.365***	0.0132	-0.119
		(0.369)	(0.0345)	(0.00882)	(0.524)
					
Observations		21,839	21,839	12,295	12,541
R-squared		0.591	0.563	0.371	0.526
Year Month FE		Yes	Yes	Yes	Yes
Location FE		Yes	Yes	Yes	Yes
Agent FE		Yes	Yes	Yes	Yes
Agent Tenure		Yes	Yes	Yes	Yes
DV Mean		40.64	2.559	0.822	79.59
Robust standard errors in parentheses					
*** p<0.01, ** p<0.05, * p<0.10					


==> tables/15Aug2024/maindd_rph.txt <==
		(1)	(2)	(3)
VARIABLES	LABELS	Resolutions/Hr	Resolutions/Hr	Resolutions/Hr
				
postXevertreated	Post AI X Ever Treated	0.469***	0.371***	0.301***
		(0.0325)	(0.0318)	(0.0329)
ever_treated	Ever Treated	0.110**		
		(0.0440)		
				
Observations		13,192	12,295	12,295
R-squared		0.249	0.562	0.575
Year Month FE		Yes	Yes	Yes
Location FE		Yes	Yes	Yes
Agent FE		-	Yes	Yes
Agent Tenure		-	-	Yes
DV Mean		2.123	2.176	2.176
Robust standard errors in parentheses				
*** p<0.01, ** p<0.05, * p<0.10				


==> tables/15Aug2024/robustdd_nchat_weight.txt <==
		(1)	(2)	(3)	(4)	(5)
VARIABLES	LABELS	Res./Hour	AHT	Chats/Hr	Res. Rate	NPS
						
postXevertreated	Post AI X Ever Treated	0.252***	-3.100***	0.295***	0.00325	-0.119
		(0.0318)	(0.315)	(0.0263)	(0.00725)	(0.524)
						
Observations		12,295	21,839	21,839	12,295	12,541
R-squared		0.650	0.756	0.721	0.465	0.526
Year Month FE		Yes	Yes	Yes	Yes	Yes
Location FE		Yes	Yes	Yes	Yes	Yes
Agent FE		Yes	Yes	Yes	Yes	Yes
Agent Tenure		Yes	Yes	Yes	Yes	Yes
DV Mean		2.457	38.66	2.886	0.839	79.59
Robust standard errors in parentheses						
*** p<0.01, ** p<0.05, * p<0.10						


==> tables/24June2024/attrition.txt <==
		(1)	(2)	(3)	(4)
VARIABLES	LABELS	Leaves this Month	Leaves this Month	Leaves this Month	Leaves this Month
					
tenureposttreat_1	0 Mos.		-0.0952**		
			(0.0342)		
tenureposttreat_2	1-2 Mos.		-0.121***		
			(0.0341)		
tenureposttreat_3	A3-6 Mos.		-0.0850***		
			(0.0285)		
tenureposttreat_4	7-12 Mos.		-0.0803*		
			(0.0437)		
tenureposttreat_5	>12 Mos.		-0.0306		
			(0.0546)		
postXevertreated	Post AI X Ever Treated	-0.0868**			
		(0.0319)			
skillposttreat_1	AI X Q1 (Low)			-0.0655***	
				(0.0189)	
skillposttreat_2	AI X Q2			-0.0864***	
				(0.0175)	
skillposttreat_3	AI X Q3			-0.0741***	
				(0.0184)	
skillposttreat_4	AI X Q4			-0.0936***	
				(0.0147)	
skillposttreat_5	AI X Q5 (High)			-0.0531*	
				(0.0277)	
US_treatpost	AI X US				-0.156**
					(0.0580)
nonUS_treatpost	AI X non US				-0.0826**
					(0.0338)
remote_treatpost	AI X Remote				-0.0368***
					(0.0113)
					
Observations		17,902	17,902	17,902	17,902
R-squared		0.206	0.206	0.206	0.206
Year Month FE		YES	YES	YES	YES
Location FE		YES	YES	YES	YES
Agent Tenure FE		YES	YES	YES	YES
DV Mean		0.288	0.288	0.288	0.288
Agent Location FE			YES	YES	YES
Robust standard errors in parentheses					
*** p<0.01, ** p<0.05, * p<0.10					


==> tables/24June2024/ivdd_companyloc.txt <==
		(1)	(2)	(3)	(4)	(5)	(6)
VARIABLES	LABELS	Post AI X Individual Treatment	Res./Hr	AHT	Chats/Hr	Res. Rate	NPS
							
postXevertreated_cl	Post AI X Group Treatment	0.0870***					
		(0.0278)					
postXevertreated	Post AI X Individual Treatment		-7.815	-14.69	0.0379	0.808	-109.1
			(169.3)	(11.53)	(0.484)	(14.64)	(732.7)
							
Observations		21,839	12,295	21,839	21,839	12,295	12,541
R-squared		0.796	-10.191	0.015	0.094	-1.419	-8.535
Year Month FE		YES	YES	YES	YES	YES	YES
Location FE		YES	YES	YES	YES	YES	YES
Agent FE		YES	YES	YES	YES	YES	YES
Agent Tenure FE		YES	YES	YES	YES	YES	YES
Number of agent_id			2,163	3,633	3,633	2,163	2,214
Robust standard errors in parentheses							
*** p<0.01, ** p<0.05, * p<0.10							


==> tables/24June2024/ivdd_companylocteam.txt <==
		(1)	(2)	(3)	(4)	(5)	(6)
VARIABLES	LABELS	Individual Treatment	Res./Hr	AHT	Chats/Hr	Res. Rate	NPS
							
postXevertreated_clt	Earliest Team Treatment	0.311***					
		(0.0163)					
postXevertreated	Post AI X Individual Treatment		0.550***	-3.622**	0.412***	0.0740***	-0.518
			(0.0943)	(1.444)	(0.0791)	(0.0184)	(0.946)
							
Observations		21,839	12,295	21,839	21,839	12,295	12,541
R-squared		0.813	0.177	0.102	0.115	0.007	0.007
Year Month FE		YES	YES	YES	YES	YES	YES
Location FE		YES	YES	YES	YES	YES	YES
Agent FE		YES	YES	YES	YES	YES	YES
Agent Tenure FE		YES	YES	YES	YES	YES	YES
Number of agent_id			2,163	3,633	3,633	2,163	2,214
Robust standard errors in parentheses							
*** p<0.01, ** p<0.05, * p<0.10							


==> tables/24June2024/ivdd_companyteam.txt <==
		(1)	(2)	(3)	(4)	(5)	(6)
VARIABLES	LABELS	Individual Treatment	Res./Hr	AHT	Chats/Hr	Res. Rate	NPS
							
postXevertreated_clt	Earliest Team Treatment	0.311***					
		(0.0163)					
postXevertreated	Post AI X Individual Treatment		0.550***	-3.622**	0.412***	0.0740***	-0.518
			(0.0943)	(1.444)	(0.0791)	(0.0184)	(0.946)
							
Observations		21,839	12,295	21,839	21,839	12,295	12,541
R-squared		0.813	0.177	0.102	0.115	0.007	0.007
Year Month FE		YES	YES	YES	YES	YES	YES
Location FE		YES	YES	YES	YES	YES	YES
Agent FE		YES	YES	YES	YES	YES	YES
Agent Tenure FE		YES	YES	YES	YES	YES	YES
Number of agent_id			2,163	3,633	3,633	2,163	2,214
Robust standard errors in parentheses							
*** p<0.01, ** p<0.05, * p<0.10							


==> tables/24June2024/maindd_others.txt <==
		(1)	(2)	(3)	(4)
VARIABLES	LABELS	AHT	Chats/Hr	Res. Rate	NPS
					
postXevertreated	Post AI X Ever Treated	-3.746***	0.365***	0.0132*	-0.119
		(0.476)	(0.0364)	(0.00706)	(0.659)
					
Observations		21,839	21,839	12,295	12,541
R-squared		0.591	0.563	0.371	0.526
Year Month FE		Yes	Yes	Yes	Yes
Location FE		Yes	Yes	Yes	Yes
Agent FE		Yes	Yes	Yes	Yes
Agent Tenure		Yes	Yes	Yes	Yes
DV Mean		40.64	2.559	0.822	79.59
Robust standard errors in parentheses					
*** p<0.01, ** p<0.05, * p<0.10					


==> tables/24June2024/maindd_rph.txt <==
		(1)	(2)	(3)
VARIABLES	LABELS	Resolutions/Hr	Resolutions/Hr	Resolutions/Hr
				
postXevertreated	Post AI X Ever Treated	0.469***	0.371***	0.301***
		(0.0542)	(0.0519)	(0.0498)
ever_treated	Ever Treated	0.110*		
		(0.0589)		
				
Observations		13,192	12,295	12,295
R-squared		0.249	0.562	0.575
Year Month FE		Yes	Yes	Yes
Location FE		Yes	Yes	Yes
Agent FE		-	Yes	Yes
Agent Tenure		-	-	Yes
DV Mean		2.123	2.176	2.176
Robust standard errors in parentheses				
*** p<0.01, ** p<0.05, * p<0.10				


==> tables/24June2024/rctdd.txt <==
		(1)	(2)	(3)	(4)	(5)
VARIABLES	LABELS	Res./Hr	AHT	Chats/Hr	Res. Rate	NPS
						
postXevertreated	Post AI X Ever Treated	0.202**	-3.713***	0.105	0.0169	-1.393
		(0.0850)	(1.045)	(0.0718)	(0.0246)	(1.529)
						
Observations		6,998	15,100	15,100	6,998	7,176
R-squared		0.568	0.574	0.566	0.383	0.517
Year Month FE		Yes	Yes	Yes	Yes	Yes
Location FE		Yes	Yes	Yes	Yes	Yes
Agent FE		Yes	Yes	Yes	Yes	Yes
Agent Tenure		Yes	Yes	Yes	Yes	Yes
DV Mean		1.956	43	2.378	0.808	79.68
Robust standard errors in parentheses						
*** p<0.01, ** p<0.05, * p<0.10						


==> tables/24June2024/robustness_clustering.txt <==
		(1)	(2)	(3)
VARIABLES	LABELS	Res./Hr	Res./Hr	Res./Hr
				
postXevertreated	Post AI X Ever Treated	0.301***	0.301***	0.301***
		(0.0329)	(0.0498)	(0.0453)
				
Observations		12,295	12,295	12,295
R-squared		0.575	0.575	0.575
Year Month FE		Yes	Yes	Yes
Location FE		Yes	Yes	Yes
Agent FE		Yes	Yes	Yes
Agent Tenure		Yes	Yes	Yes
DV Mean		2.176	2.176	2.176
Robust standard errors in parentheses				
*** p<0.01, ** p<0.05, * p<0.10				


==> tables/24June2024/sentiment.txt <==
		(1)	(2)
VARIABLES	LABELS	Mean(Customer Sentiment)	Mean(Agent Sentiment)
			
postXevertreated	Post AI X Ever Treated	0.177***	0.0198***
		(0.0133)	(0.00315)
			
Observations		21,218	21,218
R-squared		0.485	0.596
Year Month FE		YES	YES
Location FE		YES	YES
Agent FE		YES	YES
Agent Tenure FE		YES	YES
DV Mean		0.141	0.896
Robust standard errors in parentheses			
*** p<0.01, ** p<0.05, * p<0.10			

